Reasoning in the OWL 2 Full Ontology Language using First-Order Automated Theorem Proving

OWL 2 has been standardized by the World Wide Web Consortium (W3C) as a family of ontology languages for the Semantic Web. The most expressive of these languages is OWL 2 Full, but to date no reasoner has been implemented for this language. Consistency and entailment checking are known to be undecidable for OWL 2 Full. We have translated a large fragment of the OWL 2 Full semantics into first-order logic, and used automated theorem proving systems to do reasoning based on this theory. The results are promising, and indicate that this approach can be applied in practice for effective OWL reasoning, beyond the capabilities of current Semantic Web reasoners. This is an extended version of a paper with the same title that has been published at CADE 2011, LNAI 6803, pp. 446-460. The extended version provides appendices with additional resources that were used in the reported evaluation.

==> 00readme.txt <==
This is the CADE 2011 paper about using ATPs for OWL Full reasoning.

SVN devel folder: https://svn.fzi.de/svn/ipesvn/doc/trunk/schneid/cade2011-atp4owlfull

The main LaTeX file is "document.tex". 
All section have their own file, prefixed by "part-".

== Paper Versions ==

The paper exists in two versions: as a "regular" version and 
as an "extended" version. The regular version is the one being
published at CADE 2011. The extended version adds several appendices
including test data, the used FOL axiomatizations, and detailed 
evaluation results.

The construction of the different version is triggered via a TeX macro
close to the beginning of the main LaTeX file "document.tex".

The different versions can be found as PDF files in folder "paperversions":

  * regular version: schneidsut11-owlfullatp-regular.pdf
  * extended version: schneidsut11-owlfullatp-extended.pdf

== Files ==

* document.tex		main LaTeX file, includes header part
* papervariants/	the final versions of the different variants of the paper
* distribution/		supplementary material for this paper
* cade2011/			all stuff related to conference (mails, pc reviews, ...)

* part-abstract.tex			Abstract
* part-introduction.tex		Sec. 1: Introduction
* part-preliminaries.tex 	Sec. 2: Preliminaries
* part-approach.tex			Sec. 3: Approach
* part-setting.tex			Sec. 4: Evaluation Setting
* part-results.tex			Sec. 5: Experimental Results
* part-conclusions.tex		Sec. 6: Conclusions
* part-testsuite.tex		Appx: Fullish Testsuite

* todo.tex			things that still need to be done 

* biblio.bib		references
* hyphenation.tex	hyphenation file (if TeX doesn't get it right)
* macros.tex		some custom macros ("\TODO", etc.)
* resources/		figures, tables, etc.

* llncs.cls			LNCS format 
* splncs03.bst		LNCS BibTeX format
* sprmindx.sty		LNCS index-related stuff

